Learning to be Smooth: An End-to-End Differentiable Particle Smoother

For challenging state estimation problems arising in domains like vision and robotics, particle-based representations attractively enable temporal reasoning about multiple posterior modes. Particle smoothers offer the potential for more accurate offline data analysis by propagating information both forward and backward in time, but have classically required human-engineered dynamics and observation models. Extending recent advances in discriminative training of particle filters, we develop a framework for low-variance propagation of gradients across long time sequences when training particle smoothers. Our "two-filter'' smoother integrates particle streams that are propagated forward and backward in time, while incorporating stratification and importance weights in the resampling step to provide low-variance gradient estimates for neural network dynamics and observation models. The resulting mixture density particle smoother is substantially more accurate than state-of-the-art particle filters, as well as search-based baselines, for city-scale global vehicle localization from real-world videos and maps.

==> outline.txt <==


Introduction: 
	- City level global localization over time is an interesting and difficult task due to the scale of the localization area as well as multi-modality (street intersections look similar, similar building appearances)
	- Concretely the global localization task seeks to find the absolute position of a moving system over time using first person camera images as well as a map of the environment.


	- This problem is in contrast to existing SLAM/VIO since these methods focus on relative pose estimation to some starting point but do not try to localize the system globally
		- These systems need to know the true starting point which is often unavailable for large outdoor environments where the GPS uncertainty is 5-50 meters.
		- Methods openvins, EKF, MSCKF, Graph Slam Algos


	- The choice of map type greatly effects the usefulness of the system in practice:
		- Using 3D maps:
			- Includes 3D point cloud registration and matching
			- NeRF slam using pre-trained NeRFs
			- Highly dependent on the environment; seasons and appearance changes can greatly affect the performance of the system
			- Expensive to store and generate these 3D maps

		- Using 2D maps:
			- We focus on this method and ignore 3D maps
			- Using satellite maps
				- Readily available and can be updated frequently
				- Costly to store
				- Vulnerable to appearance change
					- Weather, Climate, Ext
				- Appearance can change quickly but does not matter for localization task

			- Using planimetric maps
				- Available from multiple sources (Google, Apple, OpenMaps)
				- Cheap to store
				- Robust to appearance changes
				- Changes very slowly


	- Several works exist for localization using 2D maps however they often localize single time-steps at a time, disregarding temporal information from other time-steps.
	- Methods that do utilize temporal information often require near exact relative pose information which may not be available or must be computed via a secondary complex and expensive VI SLAM system


	- In parallel with the global localization task, a rich body of work on differentiable and learnable particle filters has recently developed.
		- Particle filters non-parametrically represent complex posteriors (multimodal). 
		- Interestingly particle filters use all available past observations when estimating the state at the current time-step making them especially suitable for estimation tasks with temporal information such as localization over time.
		- Recent end-to-end trainable particle filter methods are able to learn complex temporal system dynamics as well as interesting observation models, However these methods were mainly applied to synthetic datasets.
		- Interestingly [] applied a non-differentiable particle filters to this task, training individual components outside of the particle filter framework.  The used dynamics was simply Gaussian noise which may not capture true system dynamics at all.


	- In this work we:
		- Explore different resampling schemes on MDPF
		- Expand MDPF to MDPS
		- Apply MDPF and MDPS to various real world city-scale datasets



Global Localization using 2D maps:
	
	- Methods
		- Map Tile Databases
			- Encode observation and map tiles into latent vector database, search for nearest
			- Drawbacks:
				- Requires discretizing the map  into individual tiles before encoding the tiles limiting resolution
				- Similar looking tiles (tiles with substantial overlap) will encode to similar, often indistinguishable, latent vectors limiting the resolution 
				-

		- Optimization/Refinement
			- Frame as an optimization problem where we refine the position.  Initial position is provided and then iterative refinement is performed
			- Computationally expensive, especially in large environments
			- Requires good initial position otherwise optimization can take a long time or fail completely
			- Optimization task varies but essentially want to align features from the observation with features extracted from the global map at the current position estimate


		- Dense Search
			- Orienternet	
				- Utilizes mimic the way humans orient themselves by estimating a birds eye view estimate based on the current observation and searching for it in the global map
				- Encodes a global map into a neural based representation
				- Encodes the ground level observation into neural features and then estimates a birds-eye-view
				- Does dense matching search between the encoded map and the BEV where the BEV is compared against the map (correlation)
				- Very slow (dense search) even with FFT implementation
				- Requires lots of memory O(R*W*H) memory and so dense discretion has a memory explosion

		- Bayesian Approaches
			- Particle filter with Gaussian Noise
				- Not differentiable 
				- Map Tile database model for weight model, trained individually
				- Set dynamics to be action + Gaussian noise
					- Simplistic model that may not capture complex dynamics such as cars
				- put it all together in PF 


Differentiable Particle Filters
	
	- What is a particle filter
		- Dynamics model
		- Weight model
		- Resampling Particles

	- Existing Methods:
		- TG-PF	
			- Non-Differentiable resampling step
			- Truncate gradients at each resampling so biases the gradients

		- S-PF
			- Very poplar method
			- Has differentiable resampling but with bias gradients

		- OT-PF
			- Found to be finicky
			- Very slow so not work investigating

		- MDPF
			- Resample from mixture
			- IWSG for gradients
			- Posterior is continuous distribution for free basically
			- In paper provide MDPF and A-MDPF, we use A-MDPF but refer to it as MDPF

	- Different types of resampling
		- Multinomial
			- Naive
			- Higher Variability

		- Residual
			- Very slow since not fully parallelization
			- Cant remember what this does exactly

		- Stratified
			- Similar performance to Residual but much faster so we use this for all the experiments from now in
			- Cant remember what this does exactly




From Filtering to Smoothing
	- Filtering is useful when processing data as it streams in (live processing) as it only relies on observations up to the current time-step when estimating posteriors.
	- Many global localization tasks (such as Google street mapping, inspection, ext) collect the full sequence of observations before processing them at a later time. Therefore all observations are available when estimating the posteriors for each time-step.

	- Fixed Lag Particle Smoothing 

	- Forward Filtering Backward Smoothing 

	- Two Filter Particle Smoothing




Mixture Density Particle Smoother:
	



Experiments
	- Bearings Only
		- Show performance of Resampling Techniques
		- Compare MDPS to MDPF and other methods

	- Kitti
		- Recall Curves
		- Some cool figs

	- Mapillary


Limitations
	- Rural Areas may not have enough features in the map to localize

Conclusion
	- 

